Alignment of the central galaxies with the environment

In this work, we combine ellipticity and major axis position angle measurements from the Sloan Digital Sky Server Data Release 16 (SDSS DR16) with the group finder algorithm of Rodriguez \& Merch\'an to determine the alignment of the central galaxies with the surrounding structures and satellite galaxies lying in their group. We use two independent methods: A modified version of the two-point cross-correlation function and the angle between the central galaxy orientation and the satellite galaxies relative position. The first method allows us to study the inner and outer regions of the cluster, while the second method provides information within the halos. Our results show that central galaxies present anysotropy in the correlation function up to $\sim 10 h^{-1}Mpc$, which becomes $\sim$10\% stronger for the brightest ones ($^{0.1}M_{r}<-21.5$). When we split the galaxy sample by colour, we find that red central galaxies are the main contributors to this anisotropy. We also show that this behaviour does not depend on the group mass or central galaxy ellipticity. Finally, our results are in agreement with previous findings, showing that the two-point cross-correlation function is a good tracer of the galaxy alignments using all galaxies and not only those of the group to which it belongs. In addition, this feature allows us to explore the behaviour of the alignment on larger scales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
